The Core Mass Function Across Galactic Environments. IV. The Galactic Center

The origin of the stellar Initial Mass Function (IMF) and how it may vary with galactic environment is a matter of debate. Certain star formation theories involve a close connection between the IMF and the Core Mass Function (CMF) so it is important to measure this CMF in a range of Milky Way locations. Here we study the CMF of three Galactic Center clouds: G0.253+0.016 ("The Brick"), Sgr B2 (Deep South field) and Sgr C. We use ALMA 1 mm continuum images and identify cores as peaks in thermal dust emission via the dendrogram algorithm. We develop a completeness correction method via synthetic core insertion, utilizing a realistic mass-dependent size distribution. A power law $\text{d}N/\text{d}\log M \propto M^{-\alpha}$ is fit to the CMFs $>2\:M_\odot$. The Brick has a Salpeter-like index $\alpha=1.28\pm0.09$, while the other regions have shallower indices: Sgr C has $\alpha=0.99\pm0.06$; Sgr B2-DS has $\alpha=0.70\pm0.03$. When smoothed to a common resolution, the differences between the Brick and the others increase as we obtain $\alpha=1.36\pm0.12$, $\alpha=0.66\pm0.06$ and $\alpha=0.62\pm0.04$, respectively, for masses $\gtrsim3\:M_\odot$. Furthermore, we analyze the spatial distribution and mass segregation of cores: Sgr C and Sgr B2-DS show signs of mass segregation, but the Brick does not. We compare our results to several other CMFs from different Galactic regions derived with the same methods. Finally, we discuss how our results may help define an evolutionary sequence of star cluster formation and be used to test star formation theories.

==> tab2.txt <==
Title: The Core Mass Function Across Galactic Environments. IV. The Galactic Center
Authors: Kinman A.V.I., Petkova M.A., Tan J.C., Cosentino G., Cheng Y. 
Table: Core data table
================================================================================
Byte-by-byte Description of file: tab2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
   1- 14 A14    ---       ID       Core identifier
  16- 25 F10.6  deg       GLON     Galactic longitude of core centroid
  27- 35 F9.6   deg       GLAT     Galactic latitude of core centroid
  37- 42 F6.2   mJy/beam  Ipeak    Peak specific intensity
  44- 49 F6.2   mJy       Snu      Flux density (before flux correction)
  51- 56 F6.2   solMass   Mraw     Raw mass (before flux correction)
  58- 63 F6.2   solMass   Mass     Corrected mass
  65- 68 F4.2   cpc       Rad      Radius of circle with the same area as core
  70- 73 F4.2   cpc       Rdendro  Core standard deviation calculated by astrodendro
  75- 79 F5.2   g/cm2     Sigma    Mean mass surface density
--------------------------------------------------------------------------------
Brick.c1         0.260970  0.016159  40.20  60.09  83.79 100.01 5.29 1.92  1.99 
Brick.c2         0.231768  0.011749   3.79  20.16  28.11  41.16 7.86 3.58  0.30 
Brick.c3         0.261278  0.035903   3.79  17.35  24.18  35.96 6.98 3.27  0.33 
Brick.c4         0.257326  0.017097   2.79  16.26  22.67  33.97 6.93 3.38  0.31 
Brick.c5         0.257932  0.015596   2.64  14.66  20.43  30.98 6.96 3.36  0.28 
Brick.c6         0.259142  0.023763   4.29  14.30  19.94  30.32 5.27 2.66  0.48 
Brick.c7         0.261493  0.020899   9.00  14.21  19.81  30.15 4.63 1.93  0.61 
Brick.c8         0.258349  0.013246   3.73  13.84  19.30  29.46 6.16 2.86  0.34 
Brick.c9         0.241813  0.008779   4.04  13.06  18.21  27.99 5.87 2.80  0.35 
Brick.c10        0.262007  0.020272   5.06  12.68  17.68  27.27 4.83 2.22  0.50 
Brick.c11        0.254438  0.024555   2.07   8.83  12.32  19.55 6.17 3.62  0.22 
Brick.c12        0.262032  0.017078   5.25   8.56  11.93  18.97 4.45 1.92  0.40 
Brick.c13        0.255773  0.013019   2.80   7.10   9.89  15.93 4.77 2.19  0.29 
Brick.c14        0.258057  0.014474   2.64   6.97   9.72  15.67 4.73 2.26  0.29 
Brick.c15        0.256611  0.019143   2.19   6.86   9.57  15.45 4.76 2.33  0.28 
Brick.c16        0.244036  0.003723   2.02   6.15   8.58  14.03 4.98 2.52  0.23 
Brick.c17        0.264737  0.034477   2.36   5.80   8.09  13.32 4.17 2.01  0.31 
Brick.c18        0.258870  0.025824   2.22   5.66   7.89  13.04 4.39 2.15  0.27 
Brick.c19        0.265115  0.037631   2.46   5.28   7.36  12.25 4.13 1.97  0.29 
Brick.c20        0.264601  0.028862   1.91   5.07   7.07  11.84 4.60 2.47  0.22 
Brick.c21        0.240493  0.003134   1.89   4.57   6.37  10.80 4.32 2.11  0.23 
Brick.c22        0.262080  0.015967   2.58   4.27   5.95  10.17 3.32 1.70  0.36 
Brick.c23        0.268523  0.027993   1.76   4.23   5.89  10.08 4.45 2.29  0.20 
Brick.c24        0.262948  0.016035   2.36   4.05   5.64   9.73 3.72 1.74  0.27 
Brick.c25        0.261258  0.014538   2.51   3.91   5.45   9.46 3.53 1.66  0.29 
Brick.c26        0.234919  0.011150   1.74   3.77   5.25   9.19 4.22 2.30  0.20 
Brick.c27        0.249889  0.007175   1.96   3.69   5.14   9.04 3.89 1.92  0.23 
Brick.c28        0.236783  0.008996   2.30   3.64   5.08   8.95 3.68 1.70  0.25 
Brick.c29        0.258830  0.016056   2.28   3.64   5.07   8.94 3.70 1.72  0.25 
Brick.c30        0.258978  0.022930   2.75   3.63   5.06   8.92 2.88 1.43  0.40 
Brick.c31        0.245485  0.001226   2.29   3.51   4.89   8.69 3.47 1.63  0.27 
Brick.c32        0.245023  0.013633   1.88   3.47   4.84   8.62 3.70 1.78  0.24 
Brick.c33        0.237305  0.007737   1.78   3.33   4.64   8.34 3.62 1.72  0.23 
Brick.c34        0.239938  0.011491   1.93   3.27   4.55   8.22 3.70 1.80  0.22 
Brick.c35        0.256989  0.013691   2.29   3.04   4.23   7.77 3.43 1.65  0.24 
Brick.c36        0.253408  0.013897   1.61   2.96   4.13   7.62 3.70 1.80  0.20 
Brick.c37        0.252323  0.031836   1.58   2.93   4.09   7.56 3.53 1.72  0.22 
Brick.c38        0.240691  0.004983   1.30   2.68   3.74   7.06 3.64 2.09  0.19 
Brick.c39        0.258262  0.028710   2.28   2.68   3.74   7.05 2.74 1.36  0.33 
Brick.c40        0.239740  0.003396   1.43   2.57   3.58   6.83 3.45 1.78  0.20 
Brick.c41        0.262160  0.028104   1.49   2.45   3.42   6.59 3.17 1.61  0.23 
Brick.c42        0.265128  0.032472   1.69   2.30   3.20   6.26 3.02 1.47  0.23 
Brick.c43        0.261447  0.034999   2.91   2.28   3.19   6.23 2.64 1.21  0.30 
Brick.c44        0.238239  0.016185   1.48   2.22   3.09   6.07 3.29 1.77  0.19 
Brick.c45        0.254441  0.028080   1.87   2.22   3.09   6.07 2.95 1.39  0.24 
Brick.c46        0.264166  0.035278   1.70   2.21   3.08   6.04 3.00 1.48  0.23 
Brick.c47        0.252828  0.031811   1.56   2.18   3.04   5.98 3.04 1.48  0.22 
Brick.c48        0.260331  0.015347   2.98   2.14   2.99   5.89 2.59 1.15  0.30 
Brick.c49        0.261769  0.015719   2.54   2.13   2.97   5.86 2.32 1.13  0.37 
Brick.c50        0.249764  0.011032   1.23   2.12   2.96   5.84 3.32 1.80  0.18 
Brick.c51        0.230669  0.015288   1.57   2.05   2.86   5.67 3.13 1.83  0.19 
Brick.c52        0.258736  0.025243   1.72   2.05   2.86   5.66 2.76 1.35  0.25 
Brick.c53        0.234168  0.010837   1.69   2.05   2.86   5.66 3.02 1.46  0.21 
Brick.c54        0.254036  0.007799   1.49   1.96   2.73   5.44 2.93 1.66  0.21 
Brick.c55        0.255463  0.024677   1.57   1.95   2.72   5.42 2.79 1.42  0.23 
Brick.c56        0.257166  0.018506   1.75   1.90   2.66   5.31 2.67 1.42  0.25 
Brick.c57        0.266347  0.035964   1.67   1.88   2.62   5.25 2.86 1.39  0.21 
Brick.c58        0.262799  0.028148   1.43   1.82   2.54   5.10 2.84 1.81  0.21 
Brick.c59        0.235350  0.006751   1.21   1.77   2.47   4.97 2.97 1.51  0.19 
Brick.c60        0.260646  0.015564   2.45   1.75   2.45   4.94 2.34 1.08  0.30 
Brick.c61        0.262416  0.016485   2.13   1.75   2.44   4.93 2.32 1.22  0.30 
Brick.c62        0.232786  0.011536   1.37   1.74   2.43   4.91 2.95 1.50  0.19 
Brick.c63        0.236294  0.010568   1.60   1.68   2.35   4.76 2.72 1.39  0.21 
Brick.c64        0.261309  0.021426   1.88   1.65   2.30   4.68 2.40 1.20  0.27 
Brick.c65        0.244193  0.005606   1.25   1.65   2.30   4.67 2.86 1.48  0.19 
Brick.c66        0.244406  0.006264   1.34   1.65   2.29   4.67 2.84 1.46  0.19 
Brick.c67        0.247439  0.012795   1.51   1.60   2.22   4.54 2.74 1.41  0.20 
Brick.c68        0.263850  0.028035   1.78   1.57   2.19   4.49 2.54 1.20  0.23 
Brick.c69        0.248665  0.006158   1.49   1.55   2.16   4.43 2.67 1.31  0.20 
Brick.c70        0.238062  0.012512   1.26   1.54   2.15   4.42 2.84 1.39  0.18 
Brick.c71        0.260533  0.016584   3.03   1.50   2.09   4.30 1.79 0.86  0.43 
Brick.c72        0.228353  0.017226   1.58   1.49   2.08   4.28 2.54 1.24  0.21 
Brick.c73        0.260776  0.022043   1.89   1.48   2.07   4.26 2.37 1.23  0.24 
Brick.c74        0.264935  0.035025   1.54   1.46   2.04   4.21 2.37 1.17  0.24 
Brick.c75        0.246750  0.012981   1.85   1.46   2.04   4.21 2.17 1.09  0.29 
Brick.c76        0.251421  0.009443   1.54   1.46   2.03   4.19 2.54 1.23  0.21 
Brick.c77        0.262238  0.034883   1.39   1.44   2.01   4.16 2.72 1.33  0.18 
Brick.c78        0.266317  0.041685   1.56   1.44   2.01   4.16 2.64 1.29  0.19 
Brick.c79        0.235435  0.005151   1.69   1.39   1.93   4.01 2.51 1.28  0.20 
Brick.c80        0.254638  0.023888   1.29   1.39   1.93   4.01 2.67 1.31  0.18 
Brick.c81        0.230643  0.013070   1.28   1.37   1.91   3.98 2.61 1.28  0.19 
Brick.c82        0.260073  0.035013   1.87   1.34   1.87   3.90 2.43 1.15  0.21 
Brick.c83        0.260746  0.034946   1.29   1.33   1.86   3.87 2.56 1.27  0.19 
Brick.c84        0.230118  0.015597   1.40   1.32   1.84   3.84 2.56 1.66  0.19 
Brick.c85        0.250371  0.009249   1.19   1.31   1.83   3.80 2.59 1.45  0.18 
Brick.c86        0.243387  0.010501   1.19   1.27   1.77   3.69 2.54 1.46  0.18 
Brick.c87        0.235085  0.010391   1.35   1.23   1.72   3.58 2.46 1.21  0.19 
Brick.c88        0.259593  0.021052   1.20   1.23   1.72   3.58 2.56 1.33  0.17 
Brick.c89        0.257691  0.019168   1.47   1.20   1.67   3.48 2.37 1.14  0.20 
Brick.c90        0.267539  0.027551   1.95   1.19   1.65   3.44 2.20 1.01  0.23 
Brick.c91        0.256659  0.019866   1.24   1.15   1.61   3.35 2.43 1.20  0.18 
Brick.c92        0.264030  0.037952   1.21   1.15   1.60   3.34 2.40 1.27  0.18 
Brick.c93        0.246605  0.013341   1.76   1.13   1.58   3.29 1.94 0.98  0.28 
Brick.c94        0.265064  0.035643   1.31   1.13   1.58   3.29 2.46 1.28  0.17 
Brick.c95        0.244946  0.003390   1.10   1.13   1.57   3.28 2.48 1.44  0.17 
Brick.c96        0.266127  0.033489   1.67   1.13   1.57   3.28 2.17 1.05  0.22 
Brick.c97        0.253570  0.007884   1.49   1.13   1.57   3.27 2.23 1.07  0.21 
Brick.c98        0.268871  0.036585   1.39   1.12   1.56   3.24 2.37 1.13  0.18 
Brick.c99        0.234206  0.005697   1.47   1.12   1.56   3.24 2.20 1.06  0.21 
Brick.c100       0.256296  0.013530   1.39   1.10   1.54   3.21 2.26 1.09  0.20 
Brick.c101       0.236708  0.007661   1.35   1.08   1.51   3.15 2.29 1.12  0.19 
Brick.c102       0.255291  0.023880   1.34   1.08   1.51   3.14 2.17 1.08  0.21 
Brick.c103       0.255885  0.027944   1.12   1.08   1.50   3.13 2.40 1.50  0.17 
Brick.c104       0.260104  0.032558   1.24   1.06   1.48   3.09 2.32 1.13  0.18 
Brick.c105       0.232450  0.008312   1.17   1.06   1.47   3.07 2.32 1.22  0.18 
Brick.c106       0.262848  0.033246   1.30   1.06   1.47   3.07 2.32 1.13  0.18 
Brick.c107       0.252952  0.006052   1.62   1.05   1.47   3.06 2.10 1.01  0.22 
Brick.c108       0.264191  0.034555   1.57   1.05   1.46   3.04 1.97 0.99  0.25 
Brick.c109       0.235139  0.006000   1.33   1.05   1.46   3.04 2.23 1.11  0.20 
Brick.c110       0.263147  0.026085   1.45   1.04   1.45   3.03 2.23 1.09  0.19 
Brick.c111       0.257813  0.030005   1.64   1.04   1.45   3.02 2.17 1.04  0.21 
Brick.c112       0.246208  0.004179   1.08   1.03   1.43   2.99 2.37 1.41  0.17 
Brick.c113       0.264467  0.028031   1.35   1.02   1.43   2.97 2.26 1.19  0.19 
Brick.c114       0.265464  0.037962   1.45   1.01   1.41   2.94 2.13 1.04  0.21 
Brick.c115       0.263146  0.015036   1.44   1.01   1.41   2.94 2.17 1.05  0.20 
Brick.c116       0.255301  0.024265   1.30   1.00   1.39   2.90 2.10 1.13  0.21 
Brick.c117       0.241951  0.006346   1.44   0.98   1.37   2.85 2.17 1.21  0.19 
Brick.c118       0.254243  0.012476   1.39   0.98   1.37   2.85 2.20 1.06  0.19 
Brick.c119       0.257830  0.028643   1.78   0.97   1.36   2.83 1.76 0.86  0.29 
Brick.c120       0.242733  0.011025   1.24   0.94   1.31   2.74 2.17 1.06  0.19 
Brick.c121       0.243726  0.015833   1.36   0.92   1.28   2.68 2.07 1.04  0.20 
Brick.c122       0.272876  0.027550   1.41   0.92   1.28   2.67 2.10 1.06  0.19 
Brick.c123       0.265168  0.030688   1.31   0.92   1.28   2.67 2.17 1.07  0.18 
Brick.c124       0.256511  0.021915   2.01   0.90   1.25   2.61 1.60 0.80  0.33 
Brick.c125       0.262815  0.014809   1.26   0.89   1.24   2.60 2.13 1.07  0.18 
Brick.c126       0.265919  0.037686   1.20   0.89   1.24   2.58 2.13 1.04  0.18 
Brick.c127       0.256549  0.021613   1.96   0.87   1.22   2.54 1.60 0.89  0.32 
Brick.c128       0.258467  0.021721   1.43   0.87   1.22   2.54 1.90 1.00  0.22 
Brick.c129       0.265241  0.031214   1.38   0.87   1.21   2.53 2.07 1.00  0.19 
Brick.c130       0.260709  0.019080   1.08   0.86   1.20   2.50 2.13 1.14  0.17 
Brick.c131       0.241232  0.014241   1.41   0.86   1.20   2.50 2.04 0.99  0.19 
Brick.c132       0.235345  0.001622   1.67   0.84   1.18   2.46 1.83 0.89  0.23 
Brick.c133       0.265017  0.032966   1.45   0.83   1.16   2.43 1.90 0.98  0.21 
Brick.c134       0.239232  0.011977   1.24   0.83   1.16   2.41 2.07 1.01  0.18 
Brick.c135       0.266496  0.040637   1.02   0.83   1.15   2.40 2.26 1.13  0.15 
Brick.c136       0.264447  0.038031   1.30   0.82   1.14   2.39 2.04 1.01  0.18 
Brick.c137       0.255992  0.024399   1.10   0.82   1.14   2.38 2.10 1.03  0.17 
Brick.c138       0.258212  0.025541   1.48   0.82   1.14   2.38 1.90 0.93  0.21 
Brick.c139       0.261568  0.018520   1.28   0.81   1.13   2.36 1.97 0.97  0.19 
Brick.c140       0.270539  0.031311   1.09   0.79   1.10   2.30 2.10 1.24  0.17 
Brick.c141       0.244664  0.011856   1.29   0.78   1.08   2.26 1.87 0.97  0.21 
Brick.c142       0.260397  0.010416   1.51   0.78   1.08   2.26 1.79 0.89  0.22 
Brick.c143       0.263978  0.039061   1.39   0.75   1.05   2.18 1.94 0.93  0.19 
Brick.c144       0.267106  0.028516   1.28   0.75   1.04   2.17 1.90 0.92  0.19 
Brick.c145       0.258441  0.021235   1.33   0.74   1.03   2.14 1.79 0.91  0.21 
Brick.c146       0.261579  0.021706   1.45   0.73   1.02   2.14 1.68 0.83  0.24 
Brick.c147       0.258241  0.020800   1.13   0.72   1.00   2.09 1.97 0.98  0.17 
Brick.c148       0.265980  0.026872   1.38   0.72   1.00   2.08 1.83 0.87  0.20 
Brick.c149       0.256516  0.021334   1.75   0.71   0.99   2.07 1.55 0.76  0.27 
Brick.c150       0.256142  0.028690   1.10   0.71   0.99   2.07 1.90 0.93  0.18 
Brick.c151       0.268544  0.031675   1.16   0.71   0.98   2.06 1.94 1.04  0.17 
Brick.c152       0.261147  0.011225   1.40   0.71   0.98   2.06 1.79 0.93  0.20 
Brick.c153       0.256410  0.010087   1.26   0.69   0.97   2.02 1.83 0.88  0.19 
Brick.c154       0.259296  0.037020   1.12   0.69   0.97   2.02 1.90 0.94  0.18 
Brick.c155       0.230347  0.010188   1.49   0.68   0.94   1.97 1.76 0.85  0.20 
Brick.c156       0.245419  0.001670   1.28   0.67   0.94   1.95 1.79 0.87  0.19 
Brick.c157       0.244373  0.012005   1.48   0.67   0.93   1.95 1.68 0.81  0.22 
Brick.c158       0.239732  0.011990   1.13   0.66   0.92   1.93 1.87 0.94  0.18 
Brick.c159       0.264594  0.013730   1.39   0.66   0.92   1.93 1.76 0.88  0.20 
Brick.c160       0.265892  0.033876   1.37   0.66   0.92   1.92 1.76 0.89  0.20 
Brick.c161       0.262534  0.033316   1.19   0.65   0.91   1.91 1.87 0.93  0.17 
Brick.c162       0.253548  0.030347   1.40   0.65   0.91   1.90 1.76 0.85  0.20 
Brick.c163       0.235465  0.005587   1.18   0.64   0.89   1.85 1.83 0.90  0.18 
Brick.c164       0.259351  0.036588   1.13   0.63   0.87   1.82 1.83 0.92  0.17 
Brick.c165       0.263125  0.028506   1.22   0.62   0.87   1.81 1.79 0.87  0.18 
Brick.c166       0.251896  0.031731   1.25   0.62   0.86   1.81 1.76 0.86  0.19 
Brick.c167       0.260430  0.023680   1.18   0.62   0.86   1.80 1.79 0.89  0.18 
Brick.c168       0.265320  0.017619   1.17   0.62   0.86   1.80 1.79 0.87  0.18 
Brick.c169       0.246054  0.013558   1.22   0.60   0.83   1.74 1.76 0.87  0.18 
Brick.c170       0.236571  0.010218   1.47   0.60   0.83   1.73 1.64 0.81  0.21 
Brick.c171       0.266679  0.031295   1.13   0.59   0.83   1.72 1.79 0.91  0.17 
Brick.c172       0.267101  0.031167   1.12   0.58   0.81   1.68 1.76 0.87  0.17 
Brick.c173       0.267808  0.029264   1.34   0.57   0.80   1.67 1.68 0.83  0.19 
Brick.c174       0.258097  0.025867   1.18   0.55   0.76   1.59 1.64 0.79  0.19 
Brick.c175       0.228373  0.015146   1.28   0.54   0.75   1.57 1.60 0.82  0.20 
Brick.c176       0.257145  0.016451   1.53   0.54   0.75   1.57 1.51 0.72  0.22 
Brick.c177       0.265099  0.020739   1.24   0.53   0.74   1.55 1.64 0.80  0.18 
Brick.c178       0.263646  0.039410   1.08   0.53   0.74   1.54 1.72 0.95  0.17 
Brick.c179       0.263496  0.034827   1.13   0.52   0.73   1.52 1.68 0.83  0.17 
Brick.c180       0.253634  0.031637   1.10   0.51   0.71   1.49 1.68 0.82  0.17 
Brick.c181       0.268484  0.030030   1.22   0.50   0.70   1.47 1.60 0.79  0.18 
Brick.c182       0.246362  0.009060   1.41   0.50   0.70   1.46 1.55 0.78  0.19 
Brick.c183       0.228394  0.017777   1.21   0.49   0.69   1.43 1.55 0.76  0.19 
Brick.c184       0.262505  0.030651   1.19   0.48   0.67   1.41 1.55 0.76  0.19 
Brick.c185       0.260072  0.022600   1.22   0.47   0.65   1.36 1.55 0.76  0.18 
Brick.c186       0.237559  0.012669   1.01   0.47   0.65   1.35 1.64 0.80  0.16 
Brick.c187       0.257954  0.030840   1.14   0.46   0.64   1.33 1.55 0.75  0.18 
Brick.c188       0.254241  0.013554   1.12   0.45   0.63   1.32 1.55 0.75  0.17 
Brick.c189       0.257783  0.013466   1.24   0.45   0.63   1.31 1.51 0.75  0.18 
Brick.c190       0.249132  0.011089   1.34   0.45   0.62   1.30 1.46 0.71  0.19 
Brick.c191       0.263464  0.020470   1.33   0.44   0.62   1.29 1.46 0.71  0.19 
Brick.c192       0.231188  0.012600   1.10   0.44   0.61   1.28 1.55 0.79  0.17 
Brick.c193       0.257869  0.028142   1.16   0.44   0.61   1.28 1.46 0.69  0.19 
Brick.c194       0.255432  0.028120   1.22   0.44   0.61   1.27 1.51 0.75  0.18 
Brick.c195       0.238859  0.006384   1.18   0.44   0.61   1.27 1.51 0.73  0.18 
Brick.c196       0.241696  0.010313   1.16   0.43   0.61   1.26 1.46 0.74  0.19 
Brick.c197       0.261503  0.014936   1.31   0.43   0.60   1.25 1.37 0.66  0.21 
Brick.c198       0.240069  0.005293   1.17   0.43   0.60   1.25 1.46 0.71  0.19 
Brick.c199       0.265761  0.021906   1.13   0.43   0.59   1.24 1.51 0.74  0.17 
Brick.c200       0.252042  0.028962   1.31   0.42   0.59   1.24 1.42 0.69  0.20 
Brick.c201       0.242144  0.004314   1.17   0.42   0.58   1.22 1.46 0.72  0.18 
Brick.c202       0.236027  0.008154   1.06   0.42   0.58   1.21 1.51 0.75  0.17 
Brick.c203       0.265725  0.030223   1.06   0.40   0.55   1.16 1.46 0.70  0.17 
Brick.c204       0.243697  0.006083   1.15   0.39   0.55   1.14 1.42 0.70  0.18 
Brick.c205       0.262893  0.013977   1.31   0.39   0.55   1.14 1.37 0.66  0.19 
Brick.c206       0.257684  0.027617   1.13   0.39   0.54   1.13 1.42 0.71  0.18 
Brick.c207       0.257381  0.019850   1.23   0.39   0.54   1.12 1.42 0.68  0.18 
Brick.c208       0.235265  0.007516   1.20   0.39   0.54   1.12 1.42 0.68  0.18 
Brick.c209       0.252537  0.032242   1.15   0.38   0.53   1.11 1.42 0.72  0.18 
Brick.c210       0.265572  0.036117   1.02   0.38   0.52   1.09 1.46 0.72  0.16 
Brick.c211       0.242774  0.004944   1.10   0.36   0.50   1.05 1.37 0.68  0.18 
Brick.c212       0.262980  0.030766   1.08   0.36   0.50   1.04 1.42 0.72  0.17 
Brick.c213       0.233446  0.007947   1.14   0.36   0.50   1.04 1.37 0.67  0.18 
Brick.c214       0.269315  0.035993   0.97   0.35   0.49   1.03 1.46 0.72  0.15 
Brick.c215       0.265590  0.018469   1.06   0.33   0.45   0.95 1.37 0.68  0.16 
Sgr B2-DS.c1     0.651162 -0.048765 112.00 344.04 756.73 787.67 3.37 1.39 44.42 
Sgr B2-DS.c2     0.656007 -0.040881 107.03 312.94 688.33 718.56 3.13 1.31 46.68 
Sgr B2-DS.c3     0.656907 -0.039534  78.52 213.61 469.84 496.15 4.76 1.56 13.77 
Sgr B2-DS.c4     0.654453 -0.045978  25.96 155.06 341.07 363.97 3.37 1.54 19.92 
Sgr B2-DS.c5     0.653113 -0.038094  61.94 120.96 266.06 286.77 2.69 1.04 24.43 
Sgr B2-DS.c6     0.649557 -0.054456  53.07 118.33 260.26 280.78 4.39 1.47  9.00 
Sgr B2-DS.c7     0.655621 -0.039380  23.87  96.77 212.84 231.81 4.39 1.68  7.35 
Sgr B2-DS.c8     0.654992 -0.039823  67.76  89.07 195.92 214.37 1.90 0.76 36.12 
Sgr B2-DS.c9     0.654827 -0.040507  23.23  72.91 160.37 177.48 3.60 1.39  8.21 
Sgr B2-DS.c10    0.656715 -0.041909  32.73  68.35 150.34 167.00 1.71 0.81 34.01 
Sgr B2-DS.c11    0.653982 -0.041989  39.90  64.85 142.64 158.92 2.86 1.12 11.56 
Sgr B2-DS.c12    0.641769 -0.063329  29.80  53.28 117.19 132.63 2.64 0.94 11.22 
Sgr B2-DS.c13    0.656686 -0.040766  18.73  41.77  91.87 106.05 2.36 1.11 10.94 
Sgr B2-DS.c14    0.647135 -0.055118  27.13  39.21  86.24 100.07 2.08 0.83 13.25 
Sgr B2-DS.c15    0.632166 -0.062780  22.39  37.33  82.11  95.73 2.91 1.04  6.47 
Sgr B2-DS.c16    0.656082 -0.040369  22.48  36.46  80.19  93.72 1.54 0.73 22.42 
Sgr B2-DS.c17    0.649267 -0.052053  17.13  34.31  75.47  88.73 2.96 1.13  5.71 
Sgr B2-DS.c18    0.633379 -0.069538  13.72  29.80  65.55  78.16 2.32 1.03  8.12 
Sgr B2-DS.c19    0.649138 -0.049523  18.05  28.24  62.11  74.46 2.74 1.02  5.50 
Sgr B2-DS.c20    0.653662 -0.043561  10.88  27.96  61.50  73.79 2.45 1.07  6.83 
Sgr B2-DS.c21    0.648592 -0.053232   9.77  27.91  61.38  73.67 2.47 1.07  6.70 
Sgr B2-DS.c22    0.653480 -0.044007  15.78  27.71  60.94  73.20 2.42 0.95  6.93 
Sgr B2-DS.c23    0.653448 -0.042257  12.87  27.68  60.89  73.14 2.71 1.13  5.53 
Sgr B2-DS.c24    0.655320 -0.040132  11.62  27.12  59.65  71.80 1.98 0.91 10.10 
Sgr B2-DS.c25    0.653429 -0.046028   7.80  25.60  56.30  68.17 3.13 1.37  3.83 
Sgr B2-DS.c26    0.628974 -0.062909  10.96  24.59  54.08  65.75 2.90 1.17  4.27 
Sgr B2-DS.c27    0.654221 -0.040796   7.92  24.40  53.68  65.31 2.85 1.26  4.41 
Sgr B2-DS.c28    0.654014 -0.041393  21.74  23.76  52.27  63.77 1.43 0.63 16.89 
Sgr B2-DS.c29    0.654216 -0.045098  16.23  22.62  49.76  61.02 1.50 0.71 14.74 
Sgr B2-DS.c30    0.655919 -0.040264  22.43  21.51  47.31  58.32 1.20 0.56 21.81 
Sgr B2-DS.c31    0.631475 -0.062269  15.20  21.46  47.20  58.19 1.97 0.79  8.10 
Sgr B2-DS.c32    0.654431 -0.046555  10.41  21.23  46.69  57.64 1.67 0.83 11.17 
Sgr B2-DS.c33    0.654642 -0.045236  12.75  20.24  44.53  55.23 2.45 1.06  4.92 
Sgr B2-DS.c34    0.657195 -0.041885  16.24  19.68  43.28  53.85 1.18 0.59 20.71 
Sgr B2-DS.c35    0.656634 -0.042354  11.16  19.62  43.15  53.71 2.09 0.90  6.59 
Sgr B2-DS.c36    0.627206 -0.058515   4.01  19.28  42.40  52.87 3.36 1.64  2.50 
Sgr B2-DS.c37    0.654400 -0.047066  11.49  18.53  40.75  51.02 1.67 0.77  9.66 
Sgr B2-DS.c38    0.654094 -0.045320  12.39  17.71  38.96  49.01 1.40 0.67 13.28 
Sgr B2-DS.c39    0.651850 -0.046756   8.93  17.67  38.86  48.90 2.56 1.10  3.93 
Sgr B2-DS.c40    0.655520 -0.045507  10.66  16.97  37.32  47.16 1.78 0.84  7.80 
Sgr B2-DS.c41    0.634752 -0.066263   9.38  16.39  36.06  45.73 1.52 0.74 10.31 
Sgr B2-DS.c42    0.640646 -0.063993   9.45  15.96  35.11  44.67 2.37 0.92  4.16 
Sgr B2-DS.c43    0.631558 -0.062645   5.16  15.90  34.97  44.51 2.46 1.19  3.83 
Sgr B2-DS.c44    0.650989 -0.049941   7.91  15.60  34.32  43.76 2.00 0.90  5.73 
Sgr B2-DS.c45    0.654171 -0.044800   7.52  15.18  33.39  42.70 1.73 0.87  7.42 
Sgr B2-DS.c46    0.634434 -0.066150  12.08  15.10  33.21  42.49 1.39 0.69 11.48 
Sgr B2-DS.c47    0.651358 -0.049526  12.29  15.03  33.05  42.31 1.58 0.70  8.75 
Sgr B2-DS.c48    0.654525 -0.041381  13.82  14.81  32.57  41.76 1.28 0.59 13.29 
Sgr B2-DS.c49    0.632450 -0.069797   8.97  13.89  30.54  39.48 1.93 0.81  5.43 
Sgr B2-DS.c50    0.643181 -0.061458   8.72  13.40  29.48  38.40 1.53 0.76  8.34 
Sgr B2-DS.c51    0.647544 -0.054407   9.63  13.10  28.82  37.71 1.97 0.77  4.95 
Sgr B2-DS.c52    0.654062 -0.046323   7.03  13.00  28.59  37.48 1.67 0.86  6.78 
Sgr B2-DS.c53    0.633920 -0.069349   5.98  12.98  28.54  37.43 1.87 0.88  5.42 
Sgr B2-DS.c54    0.652892 -0.043073   9.20  12.83  28.23  37.10 2.18 0.87  3.95 
Sgr B2-DS.c55    0.643635 -0.061378   4.65  12.15  26.73  35.54 2.47 1.03  2.90 
Sgr B2-DS.c56    0.654498 -0.047426   8.29  11.92  26.21  35.00 1.60 0.75  6.80 
Sgr B2-DS.c57    0.630354 -0.059635  11.77  11.31  24.87  33.59 1.21 0.56 11.25 
Sgr B2-DS.c58    0.646300 -0.055776   7.72  11.08  24.36  33.05 2.00 0.81  4.04 
Sgr B2-DS.c59    0.655070 -0.043222   4.28  11.01  24.21  32.90 2.45 1.06  2.69 
Sgr B2-DS.c60    0.655066 -0.045967   7.82  10.80  23.75  32.41 1.68 0.73  5.58 
Sgr B2-DS.c61    0.652278 -0.050701   5.39  10.57  23.26  31.88 2.09 0.95  3.53 
Sgr B2-DS.c62    0.653201 -0.041367   7.14  10.06  22.14  30.68 1.52 0.70  6.33 
Sgr B2-DS.c63    0.639282 -0.065876   8.81  10.04  22.08  30.61 1.85 0.72  4.29 
Sgr B2-DS.c64    0.653039 -0.041124   7.19   9.95  21.88  30.40 1.50 0.69  6.48 
Sgr B2-DS.c65    0.653092 -0.040261   6.85   9.68  21.30  29.77 1.80 0.78  4.38 
Sgr B2-DS.c66    0.633637 -0.066319   3.59   8.99  19.78  28.12 2.31 1.03  2.46 
Sgr B2-DS.c67    0.630383 -0.060755   2.87   8.75  19.25  27.54 2.48 1.18  2.07 
Sgr B2-DS.c68    0.655443 -0.044285   3.50   8.58  18.86  27.11 2.14 0.96  2.75 
Sgr B2-DS.c69    0.656395 -0.044164   7.62   8.51  18.71  26.94 1.36 0.62  6.75 
Sgr B2-DS.c70    0.641014 -0.063801   6.10   8.37  18.42  26.62 1.85 0.84  3.58 
Sgr B2-DS.c71    0.654557 -0.041592  11.28   8.23  18.10  26.27 1.01 0.47 11.85 
Sgr B2-DS.c72    0.653753 -0.044648   6.00   8.11  17.84  25.98 1.58 0.71  4.72 
Sgr B2-DS.c73    0.650937 -0.049576   5.92   8.10  17.82  25.95 1.54 0.76  4.98 
Sgr B2-DS.c74    0.654497 -0.041931   2.45   7.96  17.52  25.62 2.53 1.25  1.82 
Sgr B2-DS.c75    0.632942 -0.069547   4.19   7.79  17.13  25.19 1.95 0.89  2.98 
Sgr B2-DS.c76    0.656581 -0.040240   6.09   7.65  16.83  24.81 1.45 0.67  5.30 
Sgr B2-DS.c77    0.643087 -0.060243   3.94   7.57  16.66  24.59 2.17 0.91  2.34 
Sgr B2-DS.c78    0.651578 -0.046465   6.51   7.20  15.84  23.55 1.63 0.67  3.94 
Sgr B2-DS.c79    0.652136 -0.045976   5.23   7.11  15.63  23.28 1.58 0.70  4.14 
Sgr B2-DS.c80    0.639906 -0.065155   5.26   6.87  15.11  22.61 1.88 0.77  2.85 
Sgr B2-DS.c81    0.654750 -0.047102   5.21   6.87  15.10  22.60 1.56 0.74  4.13 
Sgr B2-DS.c82    0.629300 -0.057957   2.60   6.75  14.85  22.27 2.31 1.13  1.85 
Sgr B2-DS.c83    0.654716 -0.046155   5.77   6.73  14.80  22.20 1.20 0.58  6.82 
Sgr B2-DS.c84    0.644244 -0.058939   3.51   6.64  14.60  21.95 2.16 0.99  2.08 
Sgr B2-DS.c85    0.655054 -0.039604  10.58   6.57  14.45  21.75 0.85 0.41 13.32 
Sgr B2-DS.c86    0.648647 -0.052936   4.34   6.53  14.37  21.65 1.50 0.70  4.26 
Sgr B2-DS.c87    0.654128 -0.040205   7.18   6.51  14.32  21.58 1.46 0.60  4.45 
Sgr B2-DS.c88    0.644312 -0.062946   3.35   6.47  14.24  21.47 2.04 0.90  2.29 
Sgr B2-DS.c89    0.643569 -0.059218   5.21   6.47  14.22  21.46 1.76 0.72  3.05 
Sgr B2-DS.c90    0.656950 -0.041977  19.35   6.43  14.15  21.36 0.59 0.29 27.09 
Sgr B2-DS.c91    0.653566 -0.037937   2.71   6.37  14.02  21.19 1.68 0.98  3.29 
Sgr B2-DS.c92    0.628967 -0.062342   4.39   6.32  13.89  21.03 1.80 0.78  2.86 
Sgr B2-DS.c93    0.650907 -0.046632   6.41   6.22  13.67  20.74 1.49 0.61  4.10 
Sgr B2-DS.c94    0.656640 -0.042669   4.88   6.19  13.62  20.67 1.50 0.68  4.04 
Sgr B2-DS.c95    0.649926 -0.051829   4.13   6.09  13.40  20.39 1.62 0.76  3.40 
Sgr B2-DS.c96    0.639721 -0.064351   3.09   6.00  13.20  20.12 2.29 1.07  1.67 
Sgr B2-DS.c97    0.655610 -0.040929   4.24   5.96  13.10  19.99 1.29 0.65  5.26 
Sgr B2-DS.c98    0.626682 -0.058799   2.39   5.91  12.99  19.85 2.13 1.02  1.90 
Sgr B2-DS.c99    0.629198 -0.063627   5.36   5.68  12.50  19.20 1.32 0.60  4.78 
Sgr B2-DS.c100   0.654133 -0.041213   9.48   5.66  12.45  19.13 0.88 0.42 10.68 
Sgr B2-DS.c101   0.656417 -0.040524   4.81   5.43  11.95  18.47 1.39 0.68  4.13 
Sgr B2-DS.c102   0.642009 -0.060353   3.28   5.24  11.52  17.90 1.90 0.80  2.12 
Sgr B2-DS.c103   0.654976 -0.043663   4.42   5.23  11.51  17.89 1.60 0.68  2.98 
Sgr B2-DS.c104   0.653162 -0.042665   4.32   5.18  11.39  17.72 1.58 0.69  3.01 
Sgr B2-DS.c105   0.630454 -0.059321   6.15   5.02  11.05  17.27 1.03 0.50  6.88 
Sgr B2-DS.c106   0.650463 -0.050646   2.47   4.98  10.96  17.15 1.58 0.80  2.93 
Sgr B2-DS.c107   0.651235 -0.046041   3.18   4.82  10.59  16.66 1.52 0.72  3.03 
Sgr B2-DS.c108   0.656456 -0.044389   5.04   4.80  10.56  16.61 1.12 0.53  5.59 
Sgr B2-DS.c109   0.653113 -0.038649  10.94   4.76  10.46  16.48 0.67 0.33 15.32 
Sgr B2-DS.c110   0.653688 -0.044390   3.07   4.70  10.34  16.32 1.68 0.90  2.43 
Sgr B2-DS.c111   0.654251 -0.036599   3.76   4.66  10.25  16.19 1.39 0.65  3.54 
Sgr B2-DS.c112   0.657412 -0.039612   3.68   4.65  10.22  16.16 1.54 0.68  2.86 
Sgr B2-DS.c113   0.641536 -0.060083   2.52   4.61  10.14  16.05 1.67 0.78  2.43 
Sgr B2-DS.c114   0.630506 -0.059572   6.02   4.60  10.11  16.01 0.91 0.45  8.12 
Sgr B2-DS.c115   0.630654 -0.060967   3.22   4.56  10.04  15.91 1.71 0.75  2.29 
Sgr B2-DS.c116   0.651203 -0.048404  12.10   4.54  10.00  15.85 0.63 0.31 16.58 
Sgr B2-DS.c117   0.628248 -0.062551   3.96   4.47   9.84  15.66 1.52 0.66  2.85 
Sgr B2-DS.c118   0.652715 -0.044251   1.34   4.45   9.78  15.58 2.14 1.19  1.42 
Sgr B2-DS.c119   0.651580 -0.049866   5.33   4.37   9.62  15.38 1.13 0.52  4.99 
Sgr B2-DS.c120   0.628037 -0.061176   2.51   4.37   9.62  15.38 1.76 0.80  2.06 
Sgr B2-DS.c121   0.654629 -0.040987   4.98   4.34   9.55  15.29 1.36 0.57  3.44 
Sgr B2-DS.c122   0.654005 -0.043003   4.12   4.30   9.46  15.19 1.47 0.66  2.91 
Sgr B2-DS.c123   0.629128 -0.063832   5.09   4.20   9.24  14.90 1.12 0.51  4.89 
Sgr B2-DS.c124   0.644674 -0.056644   3.78   4.20   9.24  14.90 1.46 0.64  2.87 
Sgr B2-DS.c125   0.648064 -0.052655   2.60   4.16   9.15  14.80 1.74 0.77  2.02 
Sgr B2-DS.c126   0.647162 -0.054858   4.61   4.15   9.12  14.75 1.06 0.51  5.40 
Sgr B2-DS.c127   0.655360 -0.045666   5.82   4.13   9.09  14.71 1.03 0.48  5.66 
Sgr B2-DS.c128   0.652211 -0.046701   1.51   4.12   9.06  14.67 1.83 0.98  1.79 
Sgr B2-DS.c129   0.632153 -0.065823   4.78   4.03   8.87  14.44 1.17 0.53  4.33 
Sgr B2-DS.c130   0.655716 -0.044026   4.78   4.03   8.87  14.44 0.97 0.48  6.31 
Sgr B2-DS.c131   0.652936 -0.045031   1.41   4.00   8.79  14.33 2.00 0.99  1.47 
Sgr B2-DS.c132   0.653122 -0.038515  11.12   3.97   8.73  14.26 0.61 0.30 15.53 
Sgr B2-DS.c133   0.628863 -0.063913   4.09   3.88   8.54  14.02 1.20 0.55  3.94 
Sgr B2-DS.c134   0.654554 -0.047728   2.55   3.86   8.50  13.96 1.43 0.71  2.75 
Sgr B2-DS.c135   0.650882 -0.052378   3.80   3.86   8.50  13.96 1.43 0.62  2.75 
Sgr B2-DS.c136   0.653322 -0.047120   4.24   3.85   8.46  13.91 1.34 0.57  3.14 
Sgr B2-DS.c137   0.629196 -0.060958   3.39   3.83   8.42  13.86 1.56 0.68  2.30 
Sgr B2-DS.c138   0.657561 -0.039893   3.91   3.82   8.41  13.85 1.30 0.59  3.32 
Sgr B2-DS.c139   0.657012 -0.040400   7.45   3.75   8.24  13.63 0.73 0.36 10.25 
Sgr B2-DS.c140   0.653516 -0.042998   4.03   3.74   8.23  13.62 1.35 0.58  3.01 
Sgr B2-DS.c141   0.649114 -0.054696   2.26   3.73   8.20  13.58 1.71 0.82  1.87 
Sgr B2-DS.c142   0.630692 -0.062513   3.20   3.70   8.13  13.49 1.52 0.67  2.33 
Sgr B2-DS.c143   0.654663 -0.043475   1.61   3.67   8.06  13.40 1.87 1.00  1.53 
Sgr B2-DS.c144   0.651906 -0.046086   3.83   3.66   8.05  13.39 1.24 0.57  3.46 
Sgr B2-DS.c145   0.628997 -0.058059   3.68   3.63   7.98  13.29 1.42 0.61  2.65 
Sgr B2-DS.c146   0.641260 -0.063233   2.75   3.59   7.89  13.17 1.71 0.78  1.80 
Sgr B2-DS.c147   0.657084 -0.040271   7.19   3.53   7.77  13.02 0.71 0.35 10.17 
Sgr B2-DS.c148   0.655422 -0.040519   4.89   3.44   7.56  12.75 0.99 0.47  5.08 
Sgr B2-DS.c149   0.631230 -0.062326   3.66   3.41   7.50  12.67 1.30 0.58  2.96 
Sgr B2-DS.c150   0.656315 -0.044614   3.09   3.37   7.41  12.56 1.28 0.60  3.02 
Sgr B2-DS.c151   0.651200 -0.051210   2.29   3.36   7.40  12.54 1.38 0.66  2.59 
Sgr B2-DS.c152   0.650266 -0.050963   3.31   3.31   7.28  12.38 1.14 0.55  3.70 
Sgr B2-DS.c153   0.649760 -0.052464   1.62   3.27   7.19  12.26 1.72 0.83  1.61 
Sgr B2-DS.c154   0.646556 -0.055440   1.48   3.24   7.13  12.18 1.72 0.85  1.60 
Sgr B2-DS.c155   0.640544 -0.061759   1.88   3.23   7.10  12.15 1.77 0.81  1.51 
Sgr B2-DS.c156   0.649873 -0.052140   3.04   3.22   7.09  12.14 1.24 0.58  3.04 
Sgr B2-DS.c157   0.626506 -0.059229   3.14   3.15   6.93  11.92 1.40 0.61  2.36 
Sgr B2-DS.c158   0.653667 -0.040789   1.79   3.13   6.89  11.87 1.62 0.78  1.75 
Sgr B2-DS.c159   0.649248 -0.051623   2.27   3.13   6.89  11.87 1.56 0.70  1.88 
Sgr B2-DS.c160   0.644078 -0.062576   1.28   3.10   6.83  11.79 1.92 1.02  1.23 
Sgr B2-DS.c161   0.654970 -0.044689   3.43   3.05   6.71  11.64 1.31 0.56  2.61 
Sgr B2-DS.c162   0.653651 -0.037254   1.83   3.01   6.62  11.51 1.43 0.78  2.14 
Sgr B2-DS.c163   0.651418 -0.047805   3.26   3.00   6.60  11.49 1.02 0.50  4.21 
Sgr B2-DS.c164   0.655096 -0.041652   2.55   2.99   6.59  11.47 1.50 0.70  1.95 
Sgr B2-DS.c165   0.650828 -0.051891   2.96   2.98   6.56  11.43 1.35 0.60  2.40 
Sgr B2-DS.c166   0.655882 -0.044184   4.81   2.92   6.43  11.26 0.82 0.40  6.40 
Sgr B2-DS.c167   0.634031 -0.065681   3.01   2.90   6.39  11.20 1.40 0.60  2.18 
Sgr B2-DS.c168   0.647099 -0.056967   3.32   2.87   6.31  11.09 1.24 0.55  2.71 
Sgr B2-DS.c169   0.642592 -0.060649   1.21   2.86   6.29  11.07 1.90 0.92  1.16 
Sgr B2-DS.c170   0.655111 -0.040227   4.08   2.83   6.22  10.98 0.99 0.47  4.19 
Sgr B2-DS.c171   0.630497 -0.061429   3.22   2.82   6.20  10.95 1.06 0.51  3.67 
Sgr B2-DS.c172   0.656195 -0.044409   2.15   2.79   6.15  10.88 1.32 0.65  2.35 
Sgr B2-DS.c173   0.653463 -0.043684   3.70   2.77   6.09  10.80 0.99 0.47  4.09 
Sgr B2-DS.c174   0.642983 -0.061270   5.44   2.75   6.04  10.74 0.77 0.37  6.84 
Sgr B2-DS.c175   0.653747 -0.046880   2.78   2.72   5.99  10.66 1.32 0.59  2.29 
Sgr B2-DS.c176   0.653851 -0.037102   1.99   2.68   5.90  10.54 1.23 0.61  2.58 
Sgr B2-DS.c177   0.639618 -0.062812   2.71   2.64   5.82  10.43 1.44 0.62  1.86 
Sgr B2-DS.c178   0.655672 -0.041136   4.12   2.64   5.82  10.43 0.86 0.44  5.17 
Sgr B2-DS.c179   0.652813 -0.047260   3.21   2.64   5.81  10.42 1.24 0.55  2.49 
Sgr B2-DS.c180   0.653981 -0.038960   1.21   2.63   5.78  10.38 1.71 1.02  1.32 
Sgr B2-DS.c181   0.653087 -0.039051   3.42   2.56   5.62  10.16 0.92 0.45  4.37 
Sgr B2-DS.c182   0.651151 -0.050932   3.11   2.55   5.61  10.15 1.05 0.50  3.41 
Sgr B2-DS.c183   0.650346 -0.050109   2.99   2.52   5.54  10.05 1.08 0.51  3.13 
Sgr B2-DS.c184   0.630925 -0.062980   2.73   2.45   5.40   9.85 1.30 0.57  2.13 
Sgr B2-DS.c185   0.652766 -0.041397   1.33   2.43   5.35   9.77 1.52 0.99  1.55 
Sgr B2-DS.c186   0.631179 -0.067501   2.20   2.42   5.32   9.74 1.36 0.62  1.92 
Sgr B2-DS.c187   0.650650 -0.050379   2.76   2.41   5.29   9.70 1.07 0.51  3.06 
Sgr B2-DS.c188   0.627333 -0.058159   2.53   2.41   5.29   9.70 1.28 0.57  2.16 
Sgr B2-DS.c189   0.653735 -0.040161   1.42   2.38   5.23   9.61 1.49 0.80  1.57 
Sgr B2-DS.c190   0.630571 -0.059138   2.45   2.35   5.16   9.51 1.05 0.51  3.13 
Sgr B2-DS.c191   0.648936 -0.053873   1.62   2.28   5.02   9.30 1.40 0.68  1.71 
Sgr B2-DS.c192   0.657307 -0.040554   3.11   2.25   4.94   9.19 0.94 0.46  3.73 
Sgr B2-DS.c193   0.653973 -0.044976   4.00   2.22   4.88   9.10 0.80 0.39  5.06 
Sgr B2-DS.c194   0.643769 -0.063177   1.81   2.17   4.77   8.93 1.41 0.63  1.60 
Sgr B2-DS.c195   0.641461 -0.059394   1.13   2.16   4.76   8.91 1.53 0.77  1.35 
Sgr B2-DS.c196   0.654204 -0.036815   2.22   2.15   4.73   8.87 1.11 0.53  2.56 
Sgr B2-DS.c197   0.653299 -0.037763   2.72   2.13   4.69   8.81 0.94 0.47  3.53 
Sgr B2-DS.c198   0.649154 -0.054948   2.27   2.12   4.67   8.78 1.23 0.56  2.04 
Sgr B2-DS.c199   0.653063 -0.039877   1.79   2.11   4.65   8.75 1.17 0.58  2.27 
Sgr B2-DS.c200   0.641345 -0.063537   1.26   2.06   4.53   8.58 1.36 0.70  1.64 
Sgr B2-DS.c201   0.628797 -0.064071   3.15   2.05   4.52   8.55 0.92 0.44  3.51 
Sgr B2-DS.c202   0.652384 -0.047697   1.26   2.02   4.44   8.44 1.48 0.73  1.35 
Sgr B2-DS.c203   0.656170 -0.040041   4.03   2.00   4.40   8.39 0.73 0.39  5.48 
Sgr B2-DS.c204   0.655271 -0.045335   3.61   2.00   4.40   8.37 0.78 0.38  4.76 
Sgr B2-DS.c205   0.651416 -0.047264   1.25   1.97   4.33   8.28 1.43 0.71  1.42 
Sgr B2-DS.c206   0.656436 -0.039984   1.65   1.95   4.29   8.21 1.28 0.63  1.75 
Sgr B2-DS.c207   0.640364 -0.061564   1.72   1.92   4.22   8.12 1.40 0.63  1.44 
Sgr B2-DS.c208   0.656188 -0.036648   1.33   1.91   4.19   8.07 1.37 0.69  1.49 
Sgr B2-DS.c209   0.632503 -0.068458   1.98   1.82   4.00   7.78 1.21 0.55  1.81 
Sgr B2-DS.c210   0.650724 -0.050012   2.52   1.80   3.96   7.72 0.91 0.44  3.18 
Sgr B2-DS.c211   0.628635 -0.062440   2.39   1.75   3.85   7.55 1.11 0.50  2.08 
Sgr B2-DS.c212   0.656195 -0.041326   5.09   1.74   3.82   7.51 0.59 0.29  7.32 
Sgr B2-DS.c213   0.656876 -0.041065   2.10   1.73   3.81   7.49 1.02 0.49  2.43 
Sgr B2-DS.c214   0.655515 -0.045803   2.18   1.72   3.79   7.45 0.98 0.48  2.62 
Sgr B2-DS.c215   0.630377 -0.061235   2.59   1.72   3.77   7.43 0.86 0.42  3.35 
Sgr B2-DS.c216   0.653931 -0.044509   2.54   1.67   3.68   7.30 0.90 0.43  3.06 
Sgr B2-DS.c217   0.651084 -0.046876   1.97   1.64   3.61   7.18 1.10 0.52  2.00 
Sgr B2-DS.c218   0.638172 -0.067527   1.60   1.64   3.60   7.17 1.21 0.58  1.63 
Sgr B2-DS.c219   0.650219 -0.051196   2.29   1.64   3.60   7.17 0.88 0.44  3.09 
Sgr B2-DS.c220   0.650845 -0.048245   2.51   1.63   3.59   7.14 0.83 0.41  3.43 
Sgr B2-DS.c221   0.655839 -0.044854   1.18   1.61   3.55   7.08 1.31 0.68  1.38 
Sgr B2-DS.c222   0.639271 -0.064386   1.01   1.61   3.54   7.07 1.51 0.79  1.04 
Sgr B2-DS.c223   0.654203 -0.045705   2.73   1.59   3.50   7.01 0.82 0.40  3.48 
Sgr B2-DS.c224   0.633138 -0.069750   2.11   1.53   3.36   6.80 0.95 0.47  2.46 
Sgr B2-DS.c225   0.632074 -0.066143   1.53   1.51   3.33   6.75 1.11 0.55  1.80 
Sgr B2-DS.c226   0.653294 -0.039855   2.10   1.51   3.32   6.74 0.91 0.46  2.67 
Sgr B2-DS.c227   0.640657 -0.060769   1.86   1.51   3.32   6.73 1.18 0.53  1.59 
Sgr B2-DS.c228   0.643246 -0.064732   1.84   1.50   3.29   6.68 1.13 0.52  1.71 
Sgr B2-DS.c229   0.653298 -0.039692   2.05   1.49   3.28   6.67 0.91 0.45  2.64 
Sgr B2-DS.c230   0.641218 -0.059396   1.22   1.49   3.27   6.65 1.22 0.59  1.45 
Sgr B2-DS.c231   0.653631 -0.041393   1.85   1.48   3.25   6.63 1.10 0.51  1.80 
Sgr B2-DS.c232   0.628421 -0.062420   1.28   1.46   3.20   6.54 1.20 0.58  1.48 
Sgr B2-DS.c233   0.651404 -0.049748   3.14   1.43   3.15   6.46 0.69 0.34  4.35 
Sgr B2-DS.c234   0.652617 -0.045162   1.30   1.39   3.06   6.32 1.17 0.55  1.49 
Sgr B2-DS.c235   0.654530 -0.037458   1.31   1.37   3.01   6.23 1.18 0.57  1.44 
Sgr B2-DS.c236   0.653455 -0.040209   1.40   1.36   2.99   6.20 1.11 0.58  1.62 
Sgr B2-DS.c237   0.649900 -0.050287   1.51   1.34   2.94   6.13 1.12 0.53  1.56 
Sgr B2-DS.c238   0.653297 -0.041804   1.25   1.33   2.93   6.10 1.11 0.59  1.58 
Sgr B2-DS.c239   0.653546 -0.039696   1.39   1.33   2.93   6.10 1.08 0.53  1.66 
Sgr B2-DS.c240   0.644889 -0.062857   1.10   1.31   2.88   6.02 1.22 0.69  1.28 
Sgr B2-DS.c241   0.656024 -0.043008   1.59   1.29   2.83   5.93 1.08 0.52  1.60 
Sgr B2-DS.c242   0.641613 -0.063569   1.58   1.25   2.76   5.81 0.99 0.49  1.85 
Sgr B2-DS.c243   0.649171 -0.054435   1.23   1.25   2.75   5.80 1.12 0.54  1.46 
Sgr B2-DS.c244   0.629592 -0.062662   1.64   1.23   2.72   5.74 1.07 0.50  1.57 
Sgr B2-DS.c245   0.639867 -0.064007   1.14   1.23   2.71   5.73 1.26 0.59  1.14 
Sgr B2-DS.c246   0.651810 -0.044995   1.39   1.21   2.67   5.66 1.08 0.56  1.51 
Sgr B2-DS.c247   0.641689 -0.060268   1.52   1.18   2.60   5.54 0.99 0.48  1.75 
Sgr B2-DS.c248   0.633004 -0.063833   0.96   1.18   2.60   5.54 1.20 0.60  1.20 
Sgr B2-DS.c249   0.656692 -0.041135   2.29   1.18   2.59   5.53 0.75 0.37  3.07 
Sgr B2-DS.c250   0.640867 -0.061173   0.97   1.18   2.58   5.52 1.35 0.77  0.95 
Sgr B2-DS.c251   0.651185 -0.050754   2.32   1.17   2.56   5.48 0.77 0.37  2.90 
Sgr B2-DS.c252   0.656644 -0.043209   1.51   1.16   2.56   5.47 0.95 0.47  1.87 
Sgr B2-DS.c253   0.650163 -0.052119   0.98   1.14   2.50   5.37 1.16 0.58  1.25 
Sgr B2-DS.c254   0.650176 -0.050133   2.23   1.14   2.50   5.37 0.80 0.38  2.59 
Sgr B2-DS.c255   0.648459 -0.054651   1.56   1.13   2.48   5.33 1.01 0.47  1.62 
Sgr B2-DS.c256   0.630368 -0.058480   1.48   1.12   2.47   5.32 0.99 0.47  1.66 
Sgr B2-DS.c257   0.651089 -0.045940   1.94   1.09   2.39   5.18 0.80 0.39  2.48 
Sgr B2-DS.c258   0.656662 -0.043010   1.83   1.07   2.36   5.13 0.86 0.42  2.10 
Sgr B2-DS.c259   0.642642 -0.059907   1.76   1.06   2.34   5.09 0.85 0.41  2.16 
Sgr B2-DS.c260   0.655876 -0.045293   1.37   1.06   2.34   5.09 0.98 0.47  1.62 
Sgr B2-DS.c261   0.650200 -0.051464   1.41   1.06   2.33   5.07 0.91 0.45  1.87 
Sgr B2-DS.c262   0.652734 -0.043579   1.59   1.03   2.26   4.95 0.95 0.45  1.65 
Sgr B2-DS.c263   0.644139 -0.062849   1.12   1.02   2.24   4.92 1.08 0.52  1.27 
Sgr B2-DS.c264   0.653605 -0.039922   1.47   1.02   2.24   4.91 0.98 0.46  1.55 
Sgr B2-DS.c265   0.652070 -0.050894   1.50   1.01   2.22   4.88 0.86 0.53  1.97 
Sgr B2-DS.c266   0.657196 -0.040688   3.07   1.01   2.21   4.87 0.59 0.30  4.23 
Sgr B2-DS.c267   0.651257 -0.046915   1.26   0.98   2.16   4.78 0.95 0.46  1.58 
Sgr B2-DS.c268   0.649551 -0.050622   1.29   0.96   2.12   4.71 0.99 0.47  1.43 
Sgr B2-DS.c269   0.650718 -0.047461   1.24   0.95   2.08   4.64 0.99 0.48  1.40 
Sgr B2-DS.c270   0.647990 -0.052330   0.91   0.91   2.00   4.50 1.08 0.56  1.13 
Sgr B2-DS.c271   0.641476 -0.061604   1.03   0.91   1.99   4.48 1.11 0.52  1.08 
Sgr B2-DS.c272   0.653693 -0.038618   1.21   0.89   1.96   4.41 0.98 0.54  1.35 
Sgr B2-DS.c273   0.641018 -0.060021   1.04   0.88   1.94   4.39 1.06 0.51  1.15 
Sgr B2-DS.c274   0.654105 -0.045971   2.12   0.87   1.92   4.34 0.67 0.33  2.81 
Sgr B2-DS.c275   0.651314 -0.050481   1.05   0.86   1.89   4.29 0.99 0.50  1.27 
Sgr B2-DS.c276   0.650503 -0.050094   1.85   0.85   1.87   4.26 0.71 0.35  2.45 
Sgr B2-DS.c277   0.654188 -0.037060   1.23   0.84   1.85   4.22 0.91 0.46  1.48 
Sgr B2-DS.c278   0.651927 -0.045854   1.42   0.84   1.84   4.21 0.83 0.40  1.76 
Sgr B2-DS.c279   0.632706 -0.063571   0.86   0.84   1.84   4.20 1.05 0.53  1.11 
Sgr B2-DS.c280   0.652473 -0.048656   1.22   0.84   1.84   4.20 0.95 0.45  1.34 
Sgr B2-DS.c281   0.652460 -0.047394   1.35   0.82   1.81   4.15 0.91 0.43  1.45 
Sgr B2-DS.c282   0.657365 -0.039978   1.72   0.82   1.80   4.14 0.75 0.37  2.14 
Sgr B2-DS.c283   0.633925 -0.068536   1.17   0.81   1.77   4.08 0.95 0.45  1.30 
Sgr B2-DS.c284   0.651048 -0.053222   1.40   0.81   1.77   4.08 0.85 0.40  1.63 
Sgr B2-DS.c285   0.656811 -0.036566   1.19   0.80   1.77   4.07 0.88 0.43  1.52 
Sgr B2-DS.c286   0.654242 -0.037690   1.05   0.80   1.76   4.06 0.97 0.57  1.25 
Sgr B2-DS.c287   0.632057 -0.065944   2.20   0.79   1.74   4.02 0.63 0.31  2.88 
Sgr B2-DS.c288   0.631856 -0.065886   1.25   0.78   1.71   3.95 0.82 0.41  1.70 
Sgr B2-DS.c289   0.639014 -0.064490   1.02   0.75   1.65   3.83 0.99 0.48  1.11 
Sgr B2-DS.c290   0.654074 -0.036631   1.27   0.74   1.64   3.79 0.82 0.40  1.63 
Sgr B2-DS.c291   0.651134 -0.049378   2.24   0.74   1.62   3.77 0.59 0.29  3.11 
Sgr B2-DS.c292   0.639784 -0.065753   0.91   0.73   1.60   3.71 0.97 0.47  1.14 
Sgr B2-DS.c293   0.657020 -0.041258   1.59   0.72   1.59   3.70 0.75 0.37  1.89 
Sgr B2-DS.c294   0.641001 -0.061318   1.13   0.72   1.59   3.69 0.97 0.45  1.13 
Sgr B2-DS.c295   0.642344 -0.059848   0.96   0.71   1.55   3.60 0.97 0.46  1.10 
Sgr B2-DS.c296   0.652126 -0.045708   1.45   0.70   1.54   3.57 0.80 0.38  1.60 
Sgr B2-DS.c297   0.633189 -0.064917   1.07   0.69   1.51   3.50 0.91 0.43  1.21 
Sgr B2-DS.c298   0.628643 -0.061577   1.09   0.67   1.48   3.43 0.86 0.41  1.32 
Sgr B2-DS.c299   0.652520 -0.047882   1.13   0.67   1.47   3.42 0.86 0.41  1.31 
Sgr B2-DS.c300   0.642759 -0.060044   1.54   0.66   1.45   3.36 0.69 0.34  2.00 
Sgr B2-DS.c301   0.631715 -0.065909   1.27   0.65   1.44   3.33 0.75 0.37  1.70 
Sgr B2-DS.c302   0.643658 -0.062226   1.02   0.65   1.43   3.32 0.92 0.44  1.11 
Sgr B2-DS.c303   0.629846 -0.061688   1.08   0.64   1.40   3.25 0.85 0.41  1.29 
Sgr B2-DS.c304   0.653158 -0.042304   1.15   0.63   1.38   3.21 0.80 0.39  1.44 
Sgr B2-DS.c305   0.653485 -0.040962   1.03   0.62   1.36   3.16 0.83 0.41  1.31 
Sgr B2-DS.c306   0.630041 -0.060675   1.14   0.61   1.34   3.11 0.82 0.39  1.33 
Sgr B2-DS.c307   0.648809 -0.054359   1.26   0.60   1.32   3.06 0.78 0.37  1.43 
Sgr B2-DS.c308   0.653349 -0.043506   1.85   0.59   1.30   3.02 0.59 0.29  2.49 
Sgr B2-DS.c309   0.653321 -0.039546   1.76   0.59   1.30   3.02 0.61 0.30  2.31 
Sgr B2-DS.c310   0.644357 -0.059768   0.93   0.59   1.29   3.00 0.88 0.43  1.11 
Sgr B2-DS.c311   0.650875 -0.047711   1.02   0.58   1.27   2.95 0.82 0.40  1.27 
Sgr B2-DS.c312   0.640568 -0.059733   0.91   0.58   1.27   2.94 0.86 0.43  1.13 
Sgr B2-DS.c313   0.647393 -0.053407   1.02   0.56   1.24   2.87 0.80 0.39  1.28 
Sgr B2-DS.c314   0.633907 -0.066034   1.05   0.56   1.24   2.87 0.83 0.39  1.18 
Sgr B2-DS.c315   0.653094 -0.041697   1.09   0.55   1.21   2.81 0.77 0.39  1.37 
Sgr B2-DS.c316   0.652945 -0.046408   0.88   0.55   1.21   2.80 0.83 0.42  1.15 
Sgr B2-DS.c317   0.639005 -0.064659   0.86   0.55   1.21   2.79 0.88 0.43  1.03 
Sgr B2-DS.c318   0.634986 -0.065669   1.11   0.52   1.15   2.68 0.80 0.38  1.20 
Sgr B2-DS.c319   0.631402 -0.061766   1.16   0.52   1.14   2.64 0.75 0.36  1.35 
Sgr B2-DS.c320   0.630928 -0.060847   1.00   0.49   1.07   2.49 0.75 0.36  1.27 
Sgr B2-DS.c321   0.653565 -0.043239   1.40   0.49   1.07   2.48 0.61 0.33  1.90 
Sgr B2-DS.c322   0.654292 -0.042202   1.16   0.49   1.07   2.48 0.73 0.35  1.33 
Sgr B2-DS.c323   0.627349 -0.057975   1.08   0.47   1.04   2.42 0.71 0.34  1.37 
Sgr B2-DS.c324   0.653640 -0.040375   1.15   0.46   1.01   2.34 0.69 0.33  1.39 
Sgr B2-DS.c325   0.653162 -0.043468   1.00   0.45   0.99   2.28 0.71 0.37  1.29 
Sgr B2-DS.c326   0.630333 -0.062582   1.02   0.45   0.98   2.27 0.73 0.35  1.22 
Sgr B2-DS.c327   0.656934 -0.038235   0.98   0.44   0.97   2.24 0.71 0.35  1.27 
Sgr B2-DS.c328   0.634587 -0.065599   0.77   0.38   0.84   1.95 0.75 0.36  1.00 
Sgr B2-DS.c329   0.634998 -0.065880   0.79   0.38   0.83   1.93 0.75 0.36  0.99 
Sgr B2-DS.c330   0.655612 -0.044906   1.02   0.36   0.80   1.85 0.63 0.31  1.32 
Sgr B2-DS.c331   0.654052 -0.043959   0.96   0.35   0.76   1.76 0.65 0.31  1.18 
Sgr B2-DS.c332   0.653270 -0.042855   0.93   0.33   0.73   1.69 0.63 0.31  1.21 
Sgr B2-DS.c333   0.653500 -0.046718   1.01   0.32   0.71   1.65 0.61 0.30  1.27 
Sgr B2-DS.c334   0.655354 -0.039639   1.03   0.31   0.69   1.59 0.61 0.29  1.22 
Sgr B2-DS.c335   0.639797 -0.060339   0.87   0.27   0.59   1.37 0.59 0.28  1.13 
Sgr B2-DS.c336   0.642593 -0.061269   0.67   0.23   0.51   1.19 0.63 0.31  0.85 
Sgr B2-DS.c337   0.641736 -0.061674   0.69   0.20   0.44   1.02 0.59 0.28  0.85 
Sgr C.c1       359.436048 -0.101738 102.60 275.24 601.96 623.62 6.10 2.28 10.76 
Sgr C.c2       359.436238 -0.103516 129.50 192.29 420.55 440.63 2.92 1.29 32.76 
Sgr C.c3       359.441555 -0.103193  23.74  71.13 155.56 170.45 3.62 1.93  7.87 
Sgr C.c4       359.444070 -0.105303  22.76  68.39 149.58 164.29 4.48 2.07  4.96 
Sgr C.c5       359.440235 -0.104849  18.11  65.53 143.33 157.84 6.31 2.43  2.39 
Sgr C.c6       359.441432 -0.105196  25.21  55.31 120.96 134.47 3.79 1.68  5.59 
Sgr C.c7       359.436552 -0.102944  35.89  45.59  99.70 112.05 2.64 1.17  9.50 
Sgr C.c8       359.440254 -0.103196  19.26  30.97  67.73  78.38 3.83 1.58  3.06 
Sgr C.c9       359.452216 -0.106271  17.00  30.27  66.20  76.76 3.21 1.47  4.27 
Sgr C.c10      359.442441 -0.105701  20.92  26.44  57.83  67.84 2.83 1.20  4.80 
Sgr C.c11      359.434461 -0.108003  19.87  23.83  52.11  61.68 3.61 1.28  2.65 
Sgr C.c12      359.440829 -0.110800   7.36  16.61  36.33  44.39 3.83 1.59  1.64 
Sgr C.c13      359.440388 -0.102297   8.05  14.84  32.46  40.06 2.86 1.45  2.64 
Sgr C.c14      359.435946 -0.103635  37.58  12.27  26.83  34.22 0.98 0.48 18.49 
Sgr C.c15      359.442524 -0.102664   6.34  11.19  24.47  31.73 3.22 1.49  1.57 
Sgr C.c16      359.455302 -0.115455  11.07  10.77  23.55  30.75 2.75 1.06  2.07 
Sgr C.c17      359.442637 -0.101929   4.99   9.80  21.43  28.47 2.68 1.28  1.98 
Sgr C.c18      359.447672 -0.102956   7.05   9.68  21.17  28.18 3.05 1.28  1.52 
Sgr C.c19      359.443028 -0.104266   6.14   8.54  18.68  25.46 3.13 1.28  1.27 
Sgr C.c20      359.445001 -0.106301   1.92   7.30  15.97  22.22 4.32 2.18  0.57 
Sgr C.c21      359.440142 -0.102523   5.60   7.19  15.73  21.92 2.15 1.05  2.27 
Sgr C.c22      359.435819 -0.104636   4.76   6.76  14.79  20.78 2.91 1.25  1.16 
Sgr C.c23      359.443449 -0.102788   4.80   5.59  12.22  17.59 2.16 1.01  1.74 
Sgr C.c24      359.435678 -0.102506   3.63   5.22  11.41  16.57 2.60 1.44  1.12 
Sgr C.c25      359.440355 -0.110846   3.88   5.21  11.39  16.54 2.67 1.17  1.06 
Sgr C.c26      359.437479 -0.104607   3.87   5.00  10.94  15.97 2.98 1.36  0.82 
Sgr C.c27      359.453909 -0.105837   2.14   4.54   9.93  14.80 3.31 1.81  0.60 
Sgr C.c28      359.444316 -0.102774   5.77   4.51   9.86  14.72 1.87 0.85  1.88 
Sgr C.c29      359.455816 -0.116027   3.65   4.41   9.65  14.47 2.61 1.15  0.94 
Sgr C.c30      359.437476 -0.101749   1.74   4.22   9.23  13.98 3.27 1.79  0.57 
Sgr C.c31      359.443575 -0.104219   5.17   4.20   9.19  13.94 2.06 0.92  1.45 
Sgr C.c32      359.434901 -0.106929   1.83   4.20   9.18  13.93 3.28 1.64  0.57 
Sgr C.c33      359.438154 -0.100500   3.10   4.13   9.02  13.74 2.28 1.11  1.15 
Sgr C.c34      359.441735 -0.102744  12.57   4.03   8.82  13.50 0.98 0.49  6.08 
Sgr C.c35      359.443280 -0.104729   3.53   3.66   8.00  12.53 2.18 0.99  1.12 
Sgr C.c36      359.441995 -0.105398   5.96   3.54   7.74  12.22 1.39 0.69  2.67 
Sgr C.c37      359.443350 -0.100040   1.69   3.50   7.65  12.11 2.75 1.43  0.67 
Sgr C.c38      359.443642 -0.104564   2.83   3.37   7.37  11.77 2.20 1.04  1.02 
Sgr C.c39      359.435369 -0.101004   3.03   3.36   7.35  11.75 2.38 1.16  0.87 
Sgr C.c40      359.444677 -0.100558   3.13   3.33   7.28  11.66 2.47 1.06  0.80 
Sgr C.c41      359.433795 -0.103092   2.37   3.10   6.78  11.04 2.33 1.19  0.83 
Sgr C.c42      359.443097 -0.102648   4.02   2.94   6.43  10.61 1.63 0.78  1.60 
Sgr C.c43      359.442948 -0.105578   3.51   2.93   6.40  10.58 1.93 0.88  1.15 
Sgr C.c44      359.444865 -0.105454   6.67   2.92   6.39  10.57 1.22 0.59  2.86 
Sgr C.c45      359.444881 -0.102714   3.62   2.84   6.21  10.34 1.61 0.79  1.59 
Sgr C.c46      359.433682 -0.102734   2.76   2.70   5.90   9.95 2.11 1.14  0.88 
Sgr C.c47      359.434134 -0.101780   2.46   2.66   5.81   9.83 2.18 1.01  0.81 
Sgr C.c48      359.445308 -0.104179   1.16   2.63   5.76   9.75 3.06 1.63  0.41 
Sgr C.c49      359.452633 -0.106286   6.00   2.61   5.70   9.68 1.19 0.57  2.69 
Sgr C.c50      359.440582 -0.110229   1.55   2.60   5.68   9.65 2.64 1.27  0.54 
Sgr C.c51      359.443937 -0.103545   3.71   2.59   5.67   9.64 1.95 0.83  1.00 
Sgr C.c52      359.441639 -0.108002   1.44   2.58   5.64   9.59 2.64 1.28  0.54 
Sgr C.c53      359.433539 -0.105340   1.54   2.51   5.50   9.40 2.51 1.37  0.58 
Sgr C.c54      359.445738 -0.102180   1.23   2.30   5.03   8.75 2.88 1.47  0.40 
Sgr C.c55      359.444031 -0.102828   2.14   2.28   4.99   8.69 2.13 1.01  0.73 
Sgr C.c56      359.444605 -0.102645   3.32   2.25   4.91   8.59 1.47 0.72  1.52 
Sgr C.c57      359.443029 -0.105927   2.16   2.19   4.79   8.41 1.89 0.91  0.89 
Sgr C.c58      359.433656 -0.102282   1.56   2.14   4.68   8.26 2.25 1.21  0.62 
Sgr C.c59      359.455995 -0.115684   1.61   2.10   4.58   8.12 2.26 1.06  0.60 
Sgr C.c60      359.439925 -0.103360   3.67   2.09   4.57   8.10 1.49 0.70  1.37 
Sgr C.c61      359.438422 -0.101874   1.63   1.93   4.22   7.60 2.26 1.16  0.55 
Sgr C.c62      359.435660 -0.100085   2.50   1.86   4.06   7.38 1.81 0.88  0.83 
Sgr C.c63      359.437908 -0.101287   2.12   1.85   4.04   7.35 1.98 1.19  0.68 
Sgr C.c64      359.446173 -0.102117   1.09   1.84   4.03   7.33 2.51 1.27  0.42 
Sgr C.c65      359.443691 -0.107965   1.46   1.79   3.92   7.17 2.11 1.11  0.58 
Sgr C.c66      359.444255 -0.099791   1.94   1.77   3.87   7.10 2.04 0.93  0.62 
Sgr C.c67      359.451131 -0.105649   1.29   1.77   3.87   7.10 2.31 1.20  0.48 
Sgr C.c68      359.434300 -0.101319   1.97   1.74   3.81   7.01 1.93 0.97  0.68 
Sgr C.c69      359.438503 -0.102462   1.37   1.67   3.65   6.78 2.23 1.14  0.49 
Sgr C.c70      359.445500 -0.103162   2.42   1.67   3.65   6.78 1.70 0.79  0.84 
Sgr C.c71      359.438473 -0.100386   2.44   1.65   3.60   6.71 1.49 0.74  1.08 
Sgr C.c72      359.442608 -0.100014   1.34   1.63   3.56   6.64 1.93 1.00  0.64 
Sgr C.c73      359.435952 -0.100856   2.52   1.60   3.50   6.56 1.47 0.73  1.08 
Sgr C.c74      359.434339 -0.107216   1.03   1.58   3.45   6.49 2.31 1.15  0.43 
Sgr C.c75      359.438395 -0.103820   1.55   1.53   3.34   6.33 2.13 1.07  0.49 
Sgr C.c76      359.442697 -0.103711   1.72   1.53   3.34   6.32 1.98 0.90  0.56 
Sgr C.c77      359.438306 -0.106190   1.57   1.52   3.33   6.31 1.81 0.87  0.68 
Sgr C.c78      359.445934 -0.104726   1.05   1.46   3.19   6.11 2.18 1.08  0.45 
Sgr C.c79      359.434269 -0.106314   1.12   1.44   3.15   6.05 2.20 1.14  0.43 
Sgr C.c80      359.443198 -0.103585   2.21   1.40   3.07   5.92 1.61 0.75  0.79 
Sgr C.c81      359.437815 -0.106053   2.14   1.39   3.04   5.89 1.54 0.74  0.85 
Sgr C.c82      359.440788 -0.109670   0.98   1.39   3.04   5.89 2.16 1.11  0.43 
Sgr C.c83      359.439291 -0.102489   1.26   1.33   2.92   5.70 1.98 0.96  0.49 
Sgr C.c84      359.434018 -0.104381   1.44   1.30   2.84   5.58 1.85 0.90  0.55 
Sgr C.c85      359.437795 -0.100326   1.74   1.27   2.77   5.49 1.57 0.97  0.75 
Sgr C.c86      359.446222 -0.104968   1.32   1.26   2.75   5.44 1.85 0.94  0.53 
Sgr C.c87      359.439637 -0.105417   1.11   1.23   2.69   5.36 2.02 1.08  0.44 
Sgr C.c88      359.437918 -0.103225   1.01   1.23   2.69   5.36 2.09 1.07  0.41 
Sgr C.c89      359.438716 -0.106042   1.33   1.21   2.65   5.30 1.74 1.02  0.58 
Sgr C.c90      359.433948 -0.105980   1.29   1.19   2.59   5.22 1.83 0.92  0.52 
Sgr C.c91      359.433586 -0.101981   1.55   1.18   2.58   5.20 1.63 0.85  0.64 
Sgr C.c92      359.433834 -0.101457   1.46   1.18   2.57   5.18 1.63 0.83  0.64 
Sgr C.c93      359.438352 -0.100885   2.15   1.15   2.52   5.11 1.39 0.67  0.87 
Sgr C.c94      359.452733 -0.104195   1.74   1.15   2.51   5.09 1.59 0.75  0.66 
Sgr C.c95      359.447505 -0.104297   1.16   1.12   2.44   4.99 1.77 1.05  0.52 
Sgr C.c96      359.442216 -0.101882   3.37   1.07   2.35   4.84 0.98 0.47  1.62 
Sgr C.c97      359.445810 -0.105769   1.06   1.05   2.29   4.75 1.85 1.14  0.45 
Sgr C.c98      359.446404 -0.105708   1.45   1.03   2.26   4.70 1.61 0.76  0.58 
Sgr C.c99      359.435058 -0.102269   1.26   1.03   2.25   4.69 1.77 0.89  0.48 
Sgr C.c100     359.446593 -0.105152   1.25   0.99   2.16   4.55 1.68 0.90  0.51 
Sgr C.c101     359.447940 -0.104201   1.51   0.98   2.14   4.51 1.49 0.73  0.64 
Sgr C.c102     359.444392 -0.106226   1.32   0.98   2.14   4.51 1.68 0.80  0.50 
Sgr C.c103     359.435566 -0.106619   1.34   0.93   2.02   4.34 1.66 0.84  0.49 
Sgr C.c104     359.441740 -0.107751   1.00   0.90   1.97   4.26 1.70 0.88  0.45 
Sgr C.c105     359.441705 -0.101077   1.14   0.87   1.91   4.15 1.66 0.83  0.46 
Sgr C.c106     359.443490 -0.105610   2.11   0.84   1.83   4.03 1.12 0.55  0.96 
Sgr C.c107     359.438056 -0.105919   1.55   0.82   1.80   3.99 1.28 0.63  0.73 
Sgr C.c108     359.438545 -0.106296   1.49   0.79   1.73   3.82 1.33 0.65  0.65 
Sgr C.c109     359.438837 -0.102937   1.49   0.78   1.70   3.76 1.44 0.67  0.54 
Sgr C.c110     359.443233 -0.103844   1.65   0.75   1.64   3.63 1.28 0.61  0.67 
Sgr C.c111     359.434212 -0.105346   1.09   0.72   1.57   3.47 1.49 0.76  0.47 
Sgr C.c112     359.441131 -0.109652   1.16   0.72   1.57   3.46 1.49 0.72  0.47 
Sgr C.c113     359.433670 -0.106285   1.58   0.71   1.55   3.42 1.22 0.59  0.69 
Sgr C.c114     359.442931 -0.099942   1.37   0.69   1.51   3.34 1.25 0.62  0.64 
Sgr C.c115     359.439390 -0.104847   1.47   0.68   1.49   3.29 1.36 0.64  0.53 
Sgr C.c116     359.438797 -0.108280   1.08   0.65   1.43   3.15 1.42 0.72  0.47 
Sgr C.c117     359.443470 -0.106156   1.23   0.65   1.41   3.12 1.25 0.66  0.60 
Sgr C.c118     359.442805 -0.112231   1.31   0.63   1.37   3.03 1.25 0.60  0.58 
Sgr C.c119     359.433743 -0.104912   1.17   0.61   1.34   2.96 1.33 0.67  0.50 
Sgr C.c120     359.437994 -0.101774   1.18   0.60   1.32   2.91 1.33 0.65  0.49 
Sgr C.c121     359.444748 -0.099970   0.88   0.60   1.30   2.88 1.49 0.73  0.39 
Sgr C.c122     359.439902 -0.106590   1.25   0.59   1.29   2.86 1.31 0.63  0.50 
Sgr C.c123     359.446363 -0.104761   1.02   0.59   1.29   2.85 1.33 0.66  0.48 
Sgr C.c124     359.440305 -0.100462   1.66   0.57   1.25   2.76 1.09 0.52  0.70 
Sgr C.c125     359.437519 -0.106011   1.45   0.57   1.24   2.75 1.16 0.55  0.62 
Sgr C.c126     359.446557 -0.106841   1.76   0.57   1.24   2.74 1.02 0.50  0.79 
Sgr C.c127     359.435170 -0.102842   0.92   0.56   1.21   2.69 1.39 0.84  0.42 
Sgr C.c128     359.447782 -0.101616   1.21   0.55   1.21   2.68 1.22 0.58  0.54 
Sgr C.c129     359.433825 -0.105482   1.22   0.55   1.20   2.65 1.25 0.61  0.51 
Sgr C.c130     359.447827 -0.102206   1.34   0.54   1.18   2.60 1.16 0.55  0.59 
Sgr C.c131     359.438065 -0.102235   1.32   0.52   1.15   2.54 1.25 0.59  0.49 
Sgr C.c132     359.438069 -0.101039   1.48   0.51   1.12   2.48 1.09 0.54  0.63 
Sgr C.c133     359.438974 -0.103466   1.07   0.51   1.11   2.46 1.33 0.63  0.42 
Sgr C.c134     359.445300 -0.102901   1.31   0.50   1.10   2.44 1.12 0.54  0.58 
Sgr C.c135     359.447893 -0.101911   1.33   0.50   1.09   2.42 1.12 0.54  0.58 
Sgr C.c136     359.447580 -0.104670   1.19   0.50   1.09   2.40 1.16 0.59  0.54 
Sgr C.c137     359.446367 -0.102739   1.02   0.50   1.08   2.40 1.31 0.64  0.42 
Sgr C.c138     359.437140 -0.105172   1.02   0.49   1.07   2.37 1.28 0.63  0.44 
Sgr C.c139     359.433850 -0.106486   1.35   0.49   1.07   2.35 1.06 0.52  0.64 
Sgr C.c140     359.437858 -0.107866   1.17   0.48   1.06   2.33 1.12 0.56  0.56 
Sgr C.c141     359.437660 -0.107749   1.19   0.48   1.05   2.33 1.12 0.58  0.56 
Sgr C.c142     359.446815 -0.103119   0.98   0.48   1.05   2.32 1.28 0.62  0.43 
Sgr C.c143     359.438909 -0.100902   1.23   0.46   1.01   2.24 1.12 0.60  0.53 
Sgr C.c144     359.446550 -0.103038   0.83   0.44   0.96   2.11 1.31 0.77  0.37 
Sgr C.c145     359.446945 -0.102511   1.01   0.43   0.94   2.08 1.19 0.57  0.44 
Sgr C.c146     359.439195 -0.105407   0.95   0.41   0.89   1.97 1.19 0.59  0.42 
Sgr C.c147     359.438136 -0.101677   1.13   0.40   0.88   1.95 1.09 0.53  0.49 
Sgr C.c148     359.439005 -0.106160   1.21   0.40   0.88   1.93 1.02 0.50  0.56 
Sgr C.c149     359.438109 -0.104392   1.03   0.40   0.87   1.92 1.16 0.55  0.43 
Sgr C.c150     359.445736 -0.101553   0.81   0.39   0.86   1.91 1.25 0.60  0.37 
Sgr C.c151     359.433924 -0.107026   0.89   0.36   0.78   1.73 1.12 0.55  0.41 
Sgr C.c152     359.442182 -0.101597   1.03   0.35   0.76   1.68 1.02 0.50  0.49 
Sgr C.c153     359.438415 -0.101238   1.00   0.34   0.74   1.63 1.02 0.49  0.47 
Sgr C.c154     359.437274 -0.106260   1.05   0.34   0.73   1.62 1.02 0.49  0.47 
Sgr C.c155     359.446319 -0.102965   0.80   0.32   0.71   1.57 1.12 0.55  0.37 
Sgr C.c156     359.445194 -0.102368   0.87   0.32   0.71   1.56 1.12 0.54  0.37 
Sgr C.c157     359.435774 -0.105354   1.05   0.30   0.66   1.45 0.98 0.47  0.45 
Sgr C.c158     359.438980 -0.104069   0.82   0.26   0.57   1.27 1.02 0.50  0.37 
Sgr C.c159     359.439671 -0.104095   0.77   0.23   0.51   1.13 0.98 0.49  0.35 

